SIGGRAPH 23 Extended article: Improved Projective Dynamics Global Using Snapshots-based Reduced Bases

We propose a snapshots-based method to compute reduction subspaces for physics-based simulations. Our method is applicable to any mesh with some artistic prior knowledge of the solution and only requires a record of existing solutions during, for instance, the range-of-motion test that is required before approving a mesh character for an application. Our subspaces span a wider range of motion, especially large deformations, and rotations by default. Compared to the state-of-the-art, we achieve improved numerical stability, computational efficiency, and more realistic simulations with a smaller sub-space.

==> GraphPath/bunnyTimeMeasuresSum.csv <==
basis,fullLocal,fullGlobal,lbsPosLocal,lbsPosLocal_relative,lbsPosGlobal,lbsPosGlobal_relative,lbsConstGlobal,lbsConstGlobal_relative,lbsConstLocal,lbsConstLocal_relative,podPosLocal,podPosLocal_relative,podPosGlobal,podPosGlobal_relative,splocsPosGlobal,splocsPosGlobal_relative,splocsPosLocal,splocsPosLocal_relative
10,27592,3010,30176,1.09365033342998,7,0.002325581395349,2704,0.898338870431894,755,0.027363003769209,32517,1.17849376630908,5,0.001661129568106,5,0.001661129568106,32604,1.18164685416063
20,27592,3010,30111,1.09129457813859,11,0.003654485049834,2391,0.794352159468439,927,0.033596694694114,32825,1.18965642215135,6,0.001993355481728,6,0.001993355481728,32991,1.19567265874166
30,27592,3010,29330,1.06298927225283,22,0.007308970099668,2430,0.807308970099668,1162,0.042113656132212,32575,1.18059582487678,7,0.002325581395349,8,0.00265780730897,33478,1.21332270223253
40,27592,3010,29102,1.05472600753842,26,0.008637873754153,2845,0.945182724252492,1618,0.058640185561032,32812,1.18918527109307,9,0.002990033222591,12,0.003986710963455,34490,1.25
50,27592,3010,30290,1.09778196578718,44,0.014617940199336,2300,0.764119601328904,1655,0.059981153957669,33431,1.21161930994491,12,0.003986710963455,15,0.004983388704319,34665,1.2563424180922
60,27592,3010,29354,1.06385908959119,44,0.014617940199336,2879,0.956478405315615,2370,0.085894462162946,34026,1.23318353145839,14,0.004651162790698,14,0.004651162790698,34941,1.26634531748333
70,27592,3010,29389,1.06512757320963,59,0.019601328903655,2438,0.809966777408638,2306,0.083574949260655,34568,1.25282690634967,17,0.005647840531561,18,0.005980066445183,34937,1.26620034792694
80,27592,3010,29737,1.07773992461583,69,0.022923588039867,2297,0.76312292358804,2274,0.08241519280951,34527,1.25134096839664,19,0.006312292358804,21,0.006976744186047,35264,1.27805160916208
90,27592,3010,29393,1.06527254276602,84,0.027906976744186,3312,1.10033222591362,3757,0.136162655842273,35085,1.27156422151348,23,0.007641196013289,26,0.008637873754153,35098,1.27203537257176
100,27592,3010,29511,1.06954914467962,92,0.030564784053156,2378,0.790033222591362,2962,0.107349956509133,34857,1.26330095679907,29,0.009634551495017,29,0.009634551495017,35688,1.29341838213975
110,27592,3010,30501,1.10542910988692,119,0.03953488372093,2897,0.962458471760797,3936,0.142650043490867,35797,1.29736880255146,34,0.011295681063123,33,0.010963455149502,36131,1.30947376051029
120,27592,3010,29864,1.08234270803131,135,0.044850498338871,2899,0.96312292358804,4221,0.152979124383879,36000,1.30472600753842,38,0.012624584717608,43,0.014285714285714,35760,1.29602783415483
130,27592,3010,32867,1.19117860249348,159,0.052823920265781,2694,0.895016611295681,4015,0.145513192229632,36398,1.31915047839954,45,0.014950166112957,51,0.016943521594684,36624,1.32734125833575
140,27592,3010,32990,1.19563641635257,171,0.056810631229236,3780,1.25581395348837,5853,0.212126703392288,37069,1.34346912148449,53,0.017607973421927,57,0.018936877076412,36908,1.33763409683966
150,27592,3010,33039,1.19741229341838,205,0.068106312292359,3129,1.03953488372093,5345,0.193715569730357,37108,1.34488257465932,58,0.019269102990033,65,0.021594684385382,37011,1.34136706291679
160,27592,3010,33017,1.19661496085822,215,0.071428571428572,3309,1.09933554817276,5739,0.207995071035083,37430,1.35655262394897,65,0.021594684385382,69,0.022923588039867,37227,1.34919541896202
170,27592,3010,33195,1.20306610611772,235,0.078073089700997,2994,0.99468438538206,5695,0.206400405914758,37219,1.34890547984923,72,0.023920265780731,74,0.024584717607974,37504,1.35923456074224
180,27592,3010,33028,1.1970136271383,254,0.084385382059801,2268,0.753488372093023,4485,0.162547115105828,38329,1.38913453174833,81,0.026910299003322,81,0.026910299003322,37759,1.36847636996231
190,27592,3010,33299,1.20683531458394,273,0.085007674418605,2600,0.863787375415282,6329,0.229378080603073,38365,1.39043925775587,87,0.02890365448505,88,0.029235880398671,38257,1.38652507973326
200,27592,3010,33102,1.19969556393157,256,0.085049833887043,2890,0.960132890365448,6620,0.239924615830676,38466,1.3940997390548,97,0.032225913621263,99,0.032890365448505,38568,1.39779646274282

